Unraveling Lithium Storage and Defect-Modulated Transport in 2D Copper Boride: From First Principles to Machine-Learned Molecular Dynamics

In this work, we combine first-principles calculations, ab initio molecular dynamics (AIMD), and machine-learning-interatomic-potential molecular dynamics (MLIP-MD) to investigate lithium storage and transport in two-dimensional Cu$_8$B$_{14}$, including an experimentally identified line-defect configuration. Pristine Cu$_8$B$_{14}$ remains metallic upon lithiation and exhibits favourable Li adsorption, a single-surface theoretical capacity of 427~mAh~g$^{-1}$, and an average open-circuit voltage of approximately 0.53~V. The lowest Li migration barrier on the pristine surface is 0.32~eV. The line-defected structure retains a capacity of approximately 400~mAh~g$^{-1}$ while reducing the local migration barrier to 0.21~eV. To access Li dynamics beyond the picosecond time scale of AIMD, a pretrained MACE-MP-0 model was fine-tuned against system-specific DFT energies and forces and employed in nanosecond-scale simulations from 400 to 600~K. Both pristine and line-defected lithiated monolayers remain structurally stable over this temperature range. At 400~K, the line-defected system exhibits a higher in-plane Li tracer diffusivity ($3.97\times10^{-5}$~cm$^{2}$~s$^{-1}$) than the pristine monolayer ($2.50\times10^{-5}$~cm$^{2}$~s$^{-1}$), whereas the pristine system becomes more diffusive at 500 and 600~K. Arrhenius analysis yields effective activation energies of 0.147 and 0.225~eV for the line-defected and pristine systems, respectively. These results show that the line defect modifies the Li-transport landscape and its temperature dependence rather than uniformly enhancing long-range diffusion, while preserving competitive Li-storage capacity and structural stability.

==> manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



